Everything You Wanted to Know About Noninvasive Glucose Measurement and Control

Diabetes is a chronicle disease where the body of a human is irregular to dissolve the blood glucose properly. The diabetes is due to lack of insulin in human body. The continuous monitoring of blood glucose is main important aspect for health care. Most of the successful glucose monitoring devices is based on methodology of pricking of blood. However, such kind of approach may not be advisable for frequent measurement. The paper presents the extensive review of glucose measurement techniques. The paper covers various non-invasive glucose methods and its control with smart healthcare technology. To fulfill the imperatives for non-invasive blood glucose monitoring system, there is a need to configure an accurate measurement device. Noninvasive glucose-level monitoring device for clinical test overcomes the problem of frequent pricking for blood samples. There is requirement to develop the Internet-Medical-Things (IoMT) integrated Healthcare Cyber-Physical System (H-CPS) based Smart Healthcare framework for glucose measurement with purpose of continuous health monitoring. The paper also covers selective consumer products along with selected state of art glucose measurement approaches. The paper has also listed several challenges and open problems for glucose measurement.

==> arxiv_Survey/longtable.sty.txt <==
%% 
%% This is file `longtable.sty', generated 
%% on <1992/10/29> with the docstrip utility (2.0r).
%% 
%% The original source files were:
%% 
%% longtable.doc  (with options: `style')
%% 
%% This file is part of the array package. 
%% --------------------------------------- 
%% 
%% It is a contributed file. 
%% In case of errors please inform the original author. 
%% 
%% The checksum in the header refers to the documented version of 
%% the file. 
%% 


%%% ====================================================================
%%%  @LaTeX-style-file{
%%%     filename        = "longtable.sty",
%%%     version         = "3.04",
%%%     date            = "12 October 1992",
%%%     time            = "11:51:56 BST",
%%%     author          = "David Carlisle",
%%%     address         = "Computer Science Department
%%%                        Manchester University
%%%                        Oxford Road
%%%                        Manchester
%%%                        England
%%%                        M13 9PL",
%%%     telephone       = "+44 61 275 6139",
%%%     FAX             = "+44 61 275 6236",
%%%     checksum        = "08304 1428 6676 49483",
%%%     email           = "carlisle@cs.man.ac.uk (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "LaTeX, array, tabular, page",
%%%     supported       = "yes",
%%%     docstring       = "
%%%
%%%     longtable.sty
%%%
%%%     A LaTeX style option defining a multi-page version of tabular.
%%%
%%%     The checksum field above was produced by
%%%     Robert Solovay's checksum utility.",
%%%  }
%%% ====================================================================

\def\fileversion{v3.04}
\def\filedate{92/10/12}
\def\docdate {92/10/12}
\@ifundefined{LT@ignore@aux}{}{\endinput}
\wlog{Style-Option: `longtable' \fileversion
         \space\space <\filedate> (D.P.C.)}
\wlog{English documentation dated \space <\docdate> (D.P.C.)}
\newskip\LTleft       \LTleft=\fill
\newskip\LTright      \LTright=\fill
\newskip\LTpre        \LTpre=\bigskipamount
\newskip\LTpost       \LTpost=\bigskipamount
\newcount\LTchunksize \LTchunksize=20
\newdimen\LTcapwidth  \LTcapwidth=4in
\newbox\LT@head
\newbox\LT@firsthead
\newbox\LT@foot
\newbox\LT@lastfoot
\newcount\LT@cols
\newcount\LT@rows
\newcounter{LT@tables}\relax
\newtoks\LT@p@ftn
\mathchardef\LT@end@pen=30000
\def\longtable{%
  \par
  \ifx\multicols\@undefined\else
     \ifnum\col@number>\@ne\@twocolumntrue\fi\fi
  \if@twocolumn\@latexerr{longtable not in 1-column mode.}\@ehc\fi
  \begingroup
  \@ifnextchar[{\LT@array}{\LT@array[x]}}
\def\LT@array[#1]#2{%
  \refstepcounter{table}\global\advance\c@LT@tables\@ne
  \if l#1\LTleft\z@ \LTright\fill
   \else\if r#1\LTleft\fill \LTright\z@
     \else\if c#1\LTleft\fill \LTright\fill \fi\fi\fi
  \global\let\LT@mcw@rn\relax\let\LT@mc\multicolumn
  \let\\\LT@tabularcr\def\newpage{\noalign{\break}}%
  \let\hline\LT@hline \let\kill\LT@kill\let\caption\LT@caption
  \@tempdima\ht\strutbox
  \ifx\extrarowheight\LT@undef
    \let\@acol\@tabacol
    \let\@classz\@tabclassz \let\@classiv\@tabclassiv
    \def\@startpbox{\vtop\LT@startpbox}\let\LT@LL@FM@cr\@tabularcr
  \else
    \advance\@tempdima\extrarowheight
    \col@sep\tabcolsep
    \let\@startpbox\LT@startpbox\let\LT@LL@FM@cr\@arraycr
  \fi
  \setbox\@arstrutbox\hbox{\vrule
    \@height \arraystretch \@tempdima
    \@depth \arraystretch \dp \strutbox
    \@width \z@}%
  \let\@sharp##\let\protect\relax
   \begingroup
    \@mkpream{#2}%
    \xdef\LT@bchunk{\global\LT@rows\z@\setbox\z@\vbox\bgroup
       \tabskip\LTleft\halign to \hsize\bgroup
      \tabskip\z@ \@arstrut \@preamble \tabskip\LTright \cr}%
  \endgroup
  \expandafter\LT@nofcols\LT@bchunk&\LT@nofcols
  \LT@make@row
  \let\@endpbox\LT@endpbox
  \m@th\let\par\@empty
  \everycr{}\lineskip\z@\baselineskip\z@
  \LT@bchunk}
\def\LT@start{%
  \let\LT@start\endgraf
  \endgraf\penalty\z@\vskip\LTpre
  \dimen@\pagetotal
  \advance\dimen@ \ht\ifvoid\LT@firsthead\LT@head\else\LT@firsthead\fi
  \advance\dimen@ \dp\ifvoid\LT@firsthead\LT@head\else\LT@firsthead\fi
  \advance\dimen@ \ht\LT@foot
  \advance\dimen@ \ht\@arstrutbox
  \advance\dimen@ \dp\@arstrutbox
  \advance\dimen@ -\pagegoal
  \ifdim \dimen@>\z@\vfil\break\fi
  \ifvoid\LT@foot\else
    \advance\vsize-\ht\LT@foot
    \dimen@\pagegoal\advance\dimen@-\ht\LT@foot\pagegoal\dimen@
    \maxdepth=\z@
  \fi
  \ifvoid\LT@firsthead\copy\LT@head\else\box\LT@firsthead\fi
  \output{\LT@output}}
\def\endlongtable{%
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \immediate\write\@auxout
    {\gdef\string\LT@\romannumeral\c@LT@tables{\LT@save@row}}%
  \LT@mcw@rn
  \ifx\LT@save@row\LT@@save@row\else
    \@warning{Column widths have changed in table \thetable}\fi
  \endgraf\penalty -\LT@end@pen
  \endgroup
  \global\@mparbottom\z@
  \pagegoal\vsize
  \endgraf\penalty\z@\addvspace\LTpost
  \ifvoid\footins\else\insert\footins{}\fi}
\def\LT@nofcols#1&{\futurelet\LT@next\LT@n@fcols}
\def\LT@n@fcols{\advance\LT@cols\@ne
  \ifx\LT@next\LT@nofcols\expandafter\@gobble
  \else\expandafter\LT@nofcols\fi}
\def\LT@tabularcr{%
  \global\advance\LT@rows\@ne \ifnum\LT@rows=\LTchunksize
  \expandafter\LT@t@bularcr\else\expandafter\LT@LL@FM@cr\fi}
\def\LT@t@bularcr{{\ifnum0=`}\fi
  \@ifstar{\LT@xtabularcr}{\LT@xtabularcr}}
\def\LT@xtabularcr{\@ifnextchar[{\LT@argtabularcr}{\LT@ntabularcr}}
\def\LT@ntabularcr{%
  \ifnum0=`{\fi}%
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \LT@bchunk}
\def\LT@argtabularcr[#1]{%
  \ifnum0=`{\fi}%
  \ifdim #1>\z@
  \unskip\@xargarraycr{#1}\else \@yargarraycr{#1}\fi
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \LT@bchunk}
\def\LT@echunk{%
  \crcr\LT@save@row\cr\egroup
  \global\setbox\@ne\lastbox
  \egroup}
\def\LT@kill{%
  \LT@echunk
  \LT@get@widths
  \expandafter\LT@rebox\LT@bchunk}
\def\LT@rebox#1\bgroup{#1\bgroup\unvbox\z@\unskip\setbox\z@=\lastbox}%

\def\LT@blank@row{%
  \let\multicolumn\LTmulticolumn
    {\xdef\LT@save@row{\omit}%
    \loop
    \advance\LT@cols\m@ne
    \ifnum\LT@cols>\z@
    \xdef\LT@save@row{\LT@save@row&\omit}%
    \repeat}}
\let\LT@make@row\LT@blank@row
\def\setlongtables{%
  \typeout{***^^J%
    \noexpand\setlongtables is in force.^^J%
    If you have edited the file since the last LaTeX run^^J%
    incorrect column widths, or even errors may be produced.^^J%
    ***}%
  \def\LT@make@row{%
    \global\expandafter\let\expandafter\LT@save@row
      \csname LT@\romannumeral\c@LT@tables\endcsname
    \ifx\LT@save@row\relax\LT@blank@row\fi}}
\def\LT@get@widths{%
  \global\let\LT@save@row\end
  \setbox\tw@=\hbox{\unhbox\@ne
    \loop
    \unskip
    \setbox\tw@=\lastbox
    \ifhbox\tw@
      \LT@def@row
    \repeat}%
  \ifx\LT@@save@row\LT@undef\let\LT@@save@row\LT@save@row\fi}
\def\LT@def@row{\ifx\LT@save@row\end
  \xdef\LT@save@row{\omit\kern\the\wd\tw@}\else
  \xdef\LT@save@row{\omit\kern\the\wd\tw@&\LT@save@row}\fi}
\def\LT@hline{\noalign{\ifnum0=`}\fi
   \penalty\@M
   \futurelet\LT@next\LT@@hline}
\def\LT@@hline{%
  \ifx\LT@next\hline
    \global\let\LT@next\@gobble
    \gdef\LT@sep{\penalty-\@medpenalty\vskip\doublerulesep}%
  \else
    \global\let\LT@next\empty
    \gdef\LT@sep{\penalty-\@lowpenalty\vskip-\arrayrulewidth}%
  \fi\ifnum0=`{\fi}%
  \multispan\LT@cols
     \unskip\leaders\hrule\@height\arrayrulewidth\hfill\cr
  \noalign{\LT@sep}%
  \multispan\LT@cols
     \unskip\leaders\hrule\@height\arrayrulewidth\hfill\cr
  \noalign{\penalty\@M}%
  \LT@next}
\def\LT@caption{\noalign\bgroup
  \@ifnextchar[{\egroup\LT@c@ption}{\LT@capti@n}}
\def\LT@c@ption[#1]#2{%
  \LT@mkcaption{Table \thetable: #2}%
  \def\@tempa{#1}\ifx\@tempa\empty\else
     {\let\\\space
     \addcontentsline{lot}{table}{\protect\numberline{\thetable}{#1}}}%
  \fi}
\def\LT@capti@n{\@ifstar{\egroup\LT@mkcaption}{\egroup\LT@@c@ption}}
\def\LT@@c@ption#1{%
  \LT@mkcaption{Table \thetable: #1}%
  {\let\\\space
   \addcontentsline{lot}{table}{\protect\numberline{\thetable}{#1}}}}
\def\LT@mkcaption#1{%
  \LT@mc{\LT@cols}{c}{\hbox to \z@{\hss\parbox[t]{\LTcapwidth}{%
    \setbox\@tempboxa\hbox{#1}%
   \ifdim \wd\@tempboxa >\hsize #1
     \else \hbox to\hsize{\hfil\box\@tempboxa\hfil}\fi
            \endgraf\vskip\baselineskip}\hss}}}
\def\LT@output{%
  \ifnum\outputpenalty <-\@Mi
    \ifnum\outputpenalty > -\LT@end@pen
      \@latexerr{floats and marginpars not allowed in a longtable}\@ehc
    \else
      \setbox\z@\vbox{\unvbox\@cclv}%
      \ifdim \ht\LT@lastfoot>\ht\LT@foot
        \dimen@=\pagegoal
        \advance\dimen@-\ht\LT@lastfoot
        \ifdim\dimen@<\ht\z@
          \setbox\@cclv=\vbox{\unvbox\z@\copy\LT@foot\vss}%
          \@makecol
          \@outputpage
          \setbox\z@\vbox{\box\LT@head}%
        \fi
      \fi
      \vbox
        {\unvbox\z@\box\ifvoid\LT@lastfoot\LT@foot\else\LT@lastfoot\fi}%
    \fi
  \else
    \setbox\@cclv=\vbox{\unvbox\@cclv\copy\LT@foot\vss}%
    \@makecol
    \@outputpage
    \copy\LT@head
  \fi}
\def\LT@end@hd@ft#1{%
  \LT@echunk
  \ifx\LT@start\endgraf\@latexerr
   {Longtable head or foot not at start of table}{Increase chunksize}\fi
  \setbox#1\box\z@
  \LT@get@widths
  \LT@bchunk}
\def\endfirsthead{\LT@end@hd@ft\LT@firsthead}
\def\endhead{\LT@end@hd@ft\LT@head}
\def\endfoot{\LT@end@hd@ft\LT@foot}
\def\endlastfoot{\LT@end@hd@ft\LT@lastfoot}
\def\LTmulticolumn#1#2#3{%
  \LT@mc{#1}{#2}{#3}\hidewidth\null
  \global\let\LT@mcw@rn\LT@mcwarn}
\def\LT@mcwarn{\@warning{%
  \string\multicolumn\space set in draft mode in table \thetable}}
\def\LT@startpbox#1{\bgroup
  \let\@footnotetext\LT@p@ftntext\hsize #1 \@arrayparboxrestore
  \vrule \@height \ht\@arstrutbox \@width \z@}
\def\LT@endpbox{\unskip\vrule \@width\z@ \@depth \dp\@arstrutbox \egroup
       \the\LT@p@ftn\global\LT@p@ftn{}}
\def\LT@p@ftntext#1{%
  \edef\@tempa{\the\LT@p@ftn\noexpand\footnotetext[\the\c@footnote]}%
  \global\LT@p@ftn\expandafter{\@tempa{#1}}}%
\endinput
%% 
%% End of file `longtable.sty'.

==> longtable.sty.txt <==
%% 
%% This is file `longtable.sty', generated 
%% on <1992/10/29> with the docstrip utility (2.0r).
%% 
%% The original source files were:
%% 
%% longtable.doc  (with options: `style')
%% 
%% This file is part of the array package. 
%% --------------------------------------- 
%% 
%% It is a contributed file. 
%% In case of errors please inform the original author. 
%% 
%% The checksum in the header refers to the documented version of 
%% the file. 
%% 


%%% ====================================================================
%%%  @LaTeX-style-file{
%%%     filename        = "longtable.sty",
%%%     version         = "3.04",
%%%     date            = "12 October 1992",
%%%     time            = "11:51:56 BST",
%%%     author          = "David Carlisle",
%%%     address         = "Computer Science Department
%%%                        Manchester University
%%%                        Oxford Road
%%%                        Manchester
%%%                        England
%%%                        M13 9PL",
%%%     telephone       = "+44 61 275 6139",
%%%     FAX             = "+44 61 275 6236",
%%%     checksum        = "08304 1428 6676 49483",
%%%     email           = "carlisle@cs.man.ac.uk (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "LaTeX, array, tabular, page",
%%%     supported       = "yes",
%%%     docstring       = "
%%%
%%%     longtable.sty
%%%
%%%     A LaTeX style option defining a multi-page version of tabular.
%%%
%%%     The checksum field above was produced by
%%%     Robert Solovay's checksum utility.",
%%%  }
%%% ====================================================================

\def\fileversion{v3.04}
\def\filedate{92/10/12}
\def\docdate {92/10/12}
\@ifundefined{LT@ignore@aux}{}{\endinput}
\wlog{Style-Option: `longtable' \fileversion
         \space\space <\filedate> (D.P.C.)}
\wlog{English documentation dated \space <\docdate> (D.P.C.)}
\newskip\LTleft       \LTleft=\fill
\newskip\LTright      \LTright=\fill
\newskip\LTpre        \LTpre=\bigskipamount
\newskip\LTpost       \LTpost=\bigskipamount
\newcount\LTchunksize \LTchunksize=20
\newdimen\LTcapwidth  \LTcapwidth=4in
\newbox\LT@head
\newbox\LT@firsthead
\newbox\LT@foot
\newbox\LT@lastfoot
\newcount\LT@cols
\newcount\LT@rows
\newcounter{LT@tables}\relax
\newtoks\LT@p@ftn
\mathchardef\LT@end@pen=30000
\def\longtable{%
  \par
  \ifx\multicols\@undefined\else
     \ifnum\col@number>\@ne\@twocolumntrue\fi\fi
  \if@twocolumn\@latexerr{longtable not in 1-column mode.}\@ehc\fi
  \begingroup
  \@ifnextchar[{\LT@array}{\LT@array[x]}}
\def\LT@array[#1]#2{%
  \refstepcounter{table}\global\advance\c@LT@tables\@ne
  \if l#1\LTleft\z@ \LTright\fill
   \else\if r#1\LTleft\fill \LTright\z@
     \else\if c#1\LTleft\fill \LTright\fill \fi\fi\fi
  \global\let\LT@mcw@rn\relax\let\LT@mc\multicolumn
  \let\\\LT@tabularcr\def\newpage{\noalign{\break}}%
  \let\hline\LT@hline \let\kill\LT@kill\let\caption\LT@caption
  \@tempdima\ht\strutbox
  \ifx\extrarowheight\LT@undef
    \let\@acol\@tabacol
    \let\@classz\@tabclassz \let\@classiv\@tabclassiv
    \def\@startpbox{\vtop\LT@startpbox}\let\LT@LL@FM@cr\@tabularcr
  \else
    \advance\@tempdima\extrarowheight
    \col@sep\tabcolsep
    \let\@startpbox\LT@startpbox\let\LT@LL@FM@cr\@arraycr
  \fi
  \setbox\@arstrutbox\hbox{\vrule
    \@height \arraystretch \@tempdima
    \@depth \arraystretch \dp \strutbox
    \@width \z@}%
  \let\@sharp##\let\protect\relax
   \begingroup
    \@mkpream{#2}%
    \xdef\LT@bchunk{\global\LT@rows\z@\setbox\z@\vbox\bgroup
       \tabskip\LTleft\halign to \hsize\bgroup
      \tabskip\z@ \@arstrut \@preamble \tabskip\LTright \cr}%
  \endgroup
  \expandafter\LT@nofcols\LT@bchunk&\LT@nofcols
  \LT@make@row
  \let\@endpbox\LT@endpbox
  \m@th\let\par\@empty
  \everycr{}\lineskip\z@\baselineskip\z@
  \LT@bchunk}
\def\LT@start{%
  \let\LT@start\endgraf
  \endgraf\penalty\z@\vskip\LTpre
  \dimen@\pagetotal
  \advance\dimen@ \ht\ifvoid\LT@firsthead\LT@head\else\LT@firsthead\fi
  \advance\dimen@ \dp\ifvoid\LT@firsthead\LT@head\else\LT@firsthead\fi
  \advance\dimen@ \ht\LT@foot
  \advance\dimen@ \ht\@arstrutbox
  \advance\dimen@ \dp\@arstrutbox
  \advance\dimen@ -\pagegoal
  \ifdim \dimen@>\z@\vfil\break\fi
  \ifvoid\LT@foot\else
    \advance\vsize-\ht\LT@foot
    \dimen@\pagegoal\advance\dimen@-\ht\LT@foot\pagegoal\dimen@
    \maxdepth=\z@
  \fi
  \ifvoid\LT@firsthead\copy\LT@head\else\box\LT@firsthead\fi
  \output{\LT@output}}
\def\endlongtable{%
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \immediate\write\@auxout
    {\gdef\string\LT@\romannumeral\c@LT@tables{\LT@save@row}}%
  \LT@mcw@rn
  \ifx\LT@save@row\LT@@save@row\else
    \@warning{Column widths have changed in table \thetable}\fi
  \endgraf\penalty -\LT@end@pen
  \endgroup
  \global\@mparbottom\z@
  \pagegoal\vsize
  \endgraf\penalty\z@\addvspace\LTpost
  \ifvoid\footins\else\insert\footins{}\fi}
\def\LT@nofcols#1&{\futurelet\LT@next\LT@n@fcols}
\def\LT@n@fcols{\advance\LT@cols\@ne
  \ifx\LT@next\LT@nofcols\expandafter\@gobble
  \else\expandafter\LT@nofcols\fi}
\def\LT@tabularcr{%
  \global\advance\LT@rows\@ne \ifnum\LT@rows=\LTchunksize
  \expandafter\LT@t@bularcr\else\expandafter\LT@LL@FM@cr\fi}
\def\LT@t@bularcr{{\ifnum0=`}\fi
  \@ifstar{\LT@xtabularcr}{\LT@xtabularcr}}
\def\LT@xtabularcr{\@ifnextchar[{\LT@argtabularcr}{\LT@ntabularcr}}
\def\LT@ntabularcr{%
  \ifnum0=`{\fi}%
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \LT@bchunk}
\def\LT@argtabularcr[#1]{%
  \ifnum0=`{\fi}%
  \ifdim #1>\z@
  \unskip\@xargarraycr{#1}\else \@yargarraycr{#1}\fi
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \LT@bchunk}
\def\LT@echunk{%
  \crcr\LT@save@row\cr\egroup
  \global\setbox\@ne\lastbox
  \egroup}
\def\LT@kill{%
  \LT@echunk
  \LT@get@widths
  \expandafter\LT@rebox\LT@bchunk}
\def\LT@rebox#1\bgroup{#1\bgroup\unvbox\z@\unskip\setbox\z@=\lastbox}%

\def\LT@blank@row{%
  \let\multicolumn\LTmulticolumn
    {\xdef\LT@save@row{\omit}%
    \loop
    \advance\LT@cols\m@ne
    \ifnum\LT@cols>\z@
    \xdef\LT@save@row{\LT@save@row&\omit}%
    \repeat}}
\let\LT@make@row\LT@blank@row
\def\setlongtables{%
  \typeout{***^^J%
    \noexpand\setlongtables is in force.^^J%
    If you have edited the file since the last LaTeX run^^J%
    incorrect column widths, or even errors may be produced.^^J%
    ***}%
  \def\LT@make@row{%
    \global\expandafter\let\expandafter\LT@save@row
      \csname LT@\romannumeral\c@LT@tables\endcsname
    \ifx\LT@save@row\relax\LT@blank@row\fi}}
\def\LT@get@widths{%
  \global\let\LT@save@row\end
  \setbox\tw@=\hbox{\unhbox\@ne
    \loop
    \unskip
    \setbox\tw@=\lastbox
    \ifhbox\tw@
      \LT@def@row
    \repeat}%
  \ifx\LT@@save@row\LT@undef\let\LT@@save@row\LT@save@row\fi}
\def\LT@def@row{\ifx\LT@save@row\end
  \xdef\LT@save@row{\omit\kern\the\wd\tw@}\else
  \xdef\LT@save@row{\omit\kern\the\wd\tw@&\LT@save@row}\fi}
\def\LT@hline{\noalign{\ifnum0=`}\fi
   \penalty\@M
   \futurelet\LT@next\LT@@hline}
\def\LT@@hline{%
  \ifx\LT@next\hline
    \global\let\LT@next\@gobble
    \gdef\LT@sep{\penalty-\@medpenalty\vskip\doublerulesep}%
  \else
    \global\let\LT@next\empty
    \gdef\LT@sep{\penalty-\@lowpenalty\vskip-\arrayrulewidth}%
  \fi\ifnum0=`{\fi}%
  \multispan\LT@cols
     \unskip\leaders\hrule\@height\arrayrulewidth\hfill\cr
  \noalign{\LT@sep}%
  \multispan\LT@cols
     \unskip\leaders\hrule\@height\arrayrulewidth\hfill\cr
  \noalign{\penalty\@M}%
  \LT@next}
\def\LT@caption{\noalign\bgroup
  \@ifnextchar[{\egroup\LT@c@ption}{\LT@capti@n}}
\def\LT@c@ption[#1]#2{%
  \LT@mkcaption{Table \thetable: #2}%
  \def\@tempa{#1}\ifx\@tempa\empty\else
     {\let\\\space
     \addcontentsline{lot}{table}{\protect\numberline{\thetable}{#1}}}%
  \fi}
\def\LT@capti@n{\@ifstar{\egroup\LT@mkcaption}{\egroup\LT@@c@ption}}
\def\LT@@c@ption#1{%
  \LT@mkcaption{Table \thetable: #1}%
  {\let\\\space
   \addcontentsline{lot}{table}{\protect\numberline{\thetable}{#1}}}}
\def\LT@mkcaption#1{%
  \LT@mc{\LT@cols}{c}{\hbox to \z@{\hss\parbox[t]{\LTcapwidth}{%
    \setbox\@tempboxa\hbox{#1}%
   \ifdim \wd\@tempboxa >\hsize #1
     \else \hbox to\hsize{\hfil\box\@tempboxa\hfil}\fi
            \endgraf\vskip\baselineskip}\hss}}}
\def\LT@output{%
  \ifnum\outputpenalty <-\@Mi
    \ifnum\outputpenalty > -\LT@end@pen
      \@latexerr{floats and marginpars not allowed in a longtable}\@ehc
    \else
      \setbox\z@\vbox{\unvbox\@cclv}%
      \ifdim \ht\LT@lastfoot>\ht\LT@foot
        \dimen@=\pagegoal
        \advance\dimen@-\ht\LT@lastfoot
        \ifdim\dimen@<\ht\z@
          \setbox\@cclv=\vbox{\unvbox\z@\copy\LT@foot\vss}%
          \@makecol
          \@outputpage
          \setbox\z@\vbox{\box\LT@head}%
        \fi
      \fi
      \vbox
        {\unvbox\z@\box\ifvoid\LT@lastfoot\LT@foot\else\LT@lastfoot\fi}%
    \fi
  \else
    \setbox\@cclv=\vbox{\unvbox\@cclv\copy\LT@foot\vss}%
    \@makecol
    \@outputpage
    \copy\LT@head
  \fi}
\def\LT@end@hd@ft#1{%
  \LT@echunk
  \ifx\LT@start\endgraf\@latexerr
   {Longtable head or foot not at start of table}{Increase chunksize}\fi
  \setbox#1\box\z@
  \LT@get@widths
  \LT@bchunk}
\def\endfirsthead{\LT@end@hd@ft\LT@firsthead}
\def\endhead{\LT@end@hd@ft\LT@head}
\def\endfoot{\LT@end@hd@ft\LT@foot}
\def\endlastfoot{\LT@end@hd@ft\LT@lastfoot}
\def\LTmulticolumn#1#2#3{%
  \LT@mc{#1}{#2}{#3}\hidewidth\null
  \global\let\LT@mcw@rn\LT@mcwarn}
\def\LT@mcwarn{\@warning{%
  \string\multicolumn\space set in draft mode in table \thetable}}
\def\LT@startpbox#1{\bgroup
  \let\@footnotetext\LT@p@ftntext\hsize #1 \@arrayparboxrestore
  \vrule \@height \ht\@arstrutbox \@width \z@}
\def\LT@endpbox{\unskip\vrule \@width\z@ \@depth \dp\@arstrutbox \egroup
       \the\LT@p@ftn\global\LT@p@ftn{}}
\def\LT@p@ftntext#1{%
  \edef\@tempa{\the\LT@p@ftn\noexpand\footnotetext[\the\c@footnote]}%
  \global\LT@p@ftn\expandafter{\@tempa{#1}}}%
\endinput
%% 
%% End of file `longtable.sty'.
